Compositional Verification of Procedural Programs using Horn Clauses over Integers and Arrays

We present a compositional SMT-based algorithm for safety of procedural C programs that takes the heap into consideration as well. Existing SMT-based approaches are either largely restricted to handling linear arithmetic operations and properties, or are non-compositional. We use Constrained Horn Clauses (CHCs) to represent the verification conditions where the memory operations are modeled using the extensional theory of arrays (ARR). First, we describe an exponential time quantifier elimination (QE) algorithm for ARR which can introduce new quantifiers of the index and value sorts. Second, we adapt the QE algorithm to efficiently obtain under-approximations using models, resulting in a polynomial time Model Based Projection (MBP) algorithm. Third, we integrate the MBP algorithm into the framework of compositional reasoning of procedural programs using may and must summaries recently proposed by us. Our solutions to the CHCs are currently restricted to quantifier-free formulas. Finally, we describe our practical experience over SV-COMP'15 benchmarks using an implementation in the tool SPACER.

==> data/spacer_inl_vs_noinl/all.csv <==
#file,noinl_cpu,noinl_status,inl_cpu,inl_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--net--wireless--rtlwifi--rtl8192se--rtl8192se.ko-entry_point_true-unreach-call.cil.out.c,49.11,0,617.23,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--at76c50x-usb.ko-entry_point_false-unreach-call.cil.out.c,1800,-9,734.25,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-tty-synclink_gt.ko_false-unreach-call.cil.out.i.pp.i,26.18,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-5742d35-1-136_1a-drivers--usb--serial--ti_usb_3410_5052.ko-entry_point_false-unreach-call.cil.out.c,18.53,0,562.96,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.c,109.1,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--micrel--ks8842.ko-entry_point_false-unreach-call.cil.out.c,417.31,0,1207.31,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_fr.ko-entry_point_false-unreach-call.cil.out.c,256.19,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--8390--8390.ko-entry_point_false-unreach-call.cil.out.c,35.63,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-90a4845-1-110_1a-drivers--char--ipmi--ipmi_si.ko-entry_point_false-unreach-call.cil.out.c,124.72,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--net--ethernet--intel--e1000e--e1000e.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.c,33.29,0,1800,1
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--misc--sgi-xp--xpc.ko-main.cil.out.c,355.29,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main0_false-unreach-call_drivers-net-wireless-ath-carl9170-carl9170-ko--32_7a--8a9f335-1.c,77.4,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.7.3/main17_false-unreach-call_drivers-gpu-drm-vmwgfx-vmwgfx-ko--32_7a--linux-3.5.c,146.36,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-a9e7fb5-1-32_7a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.c,1105.55,0,1023.12,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.7.3/main3_false-unreach-call_drivers-gpu-drm-vmwgfx-vmwgfx-ko--32_7a--linux-3.5.c,930.91,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--net--usb--smsc95xx.ko-entry_point_false-unreach-call.cil.out.c,71.25,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-isdn-mISDN-mISDN_core.ko_false-unreach-call.cil.out.i.pp.i,1.08,0,1.51,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_sound-oss-opl3-ko--111_1a--42f9f8d-1.c,1.15,0,1.74,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-39a1d13-1-101_1a-drivers--block--virtio_blk.ko-entry_point_false-unreach-call.cil.out.c,1.43,0,2.76,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.7.3/main15_false-unreach-call_drivers-usb-core-usbcore-ko--32_7a--linux-3.7.3.c,11.83,0,6.84,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-char-ipmi-ipmi_watchdog.ko_true-unreach-call.cil.out.i.pp.i,4.33,0,14.04,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--gpu--drm--ttm--ttm.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,2.44,0,15.48,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--usb--gadget--pch_udc.ko-entry_point_false-unreach-call.cil.out.c,7.73,0,26.29,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1201.ko-entry_point_false-unreach-call.cil.out.c,7.86,0,23.41,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_cisco.ko-entry_point_false-unreach-call.cil.out.c,9.31,0,28.84,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main0_false-unreach-call_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa-1.c,62.75,0,40.0,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-1b0b0ac-1-108_1a-drivers--net--slip.ko-entry_point_false-unreach-call.cil.out.c,10.51,0,52.0,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-42f9f8d-1-111_1a-sound--oss--opl3.ko-entry_point_false-unreach-call.cil.out.c,32.81,0,59.53,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--orinoco--orinoco_usb.ko-entry_point_false-unreach-call.cil.out.c,133.6,0,64.7,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--net--wireless--orinoco--orinoco_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,9.09,0,83.64,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--media--platform--timblogiw.ko-entry_point_false-unreach-call.cil.out.c,330.98,0,85.84,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--net--usb--ipheth.ko-entry_point_false-unreach-call.cil.out.c,1800,-9,96.23,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-usb-misc-iowarrior.ko_false-unreach-call.cil.out.i.pp.i,8.25,0,97.97,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--input--mousedev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,12.71,0,114.71,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--staging--gdm72xx--gdmwm.ko-entry_point_false-unreach-call.cil.out.c,35.82,0,139.05,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--gigaset--usb_gigaset.ko-entry_point_false-unreach-call.cil.out.c,205.28,0,115.02,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--usb--rtl8150.ko-entry_point_true-unreach-call.cil.out.c,1800,-9,606.08,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ppp--ppp_async.ko-entry_point_false-unreach-call.cil.out.c,1800,5,1176.66,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--hwmon--applesmc.ko-entry_point_true-unreach-call.cil.out.c,12.16,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_drivers-net-b44-ko--114_1a--073676f-1.c,12.7,0,136.73,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--scsi--libfc--libfc.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,46.25,0,147.82,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-net-usb-catc.ko_false-unreach-call.cil.out.i.pp.i,59.93,0,199.3,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-block-pktcdvd.ko_false-unreach-call.cil.out.i.pp.i,215.37,0,176.1,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ppp--ppp_generic.ko-entry_point_false-unreach-call.cil.out.c,92.65,0,1800,1
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-08_1a-drivers--staging--comedi--comedi.ko-entry_point_true-unreach-call.cil.out.c,71.35,0,1199.85,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--class--cdc-acm.ko-entry_point_false-unreach-call.cil.out.c,70.82,0,170.41,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--usb--gadget--mv_udc.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,7.71,0,244.31,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-block-loop.ko_false-unreach-call.cil.out.i.pp.i,11.14,0,337.47,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--media--i2c--cx25840--cx25840.ko-entry_point_true-unreach-call.cil.out.c,39.06,0,262.72,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--hisax--hisax_st5481.ko-entry_point_false-unreach-call.cil.out.c,183.13,0,1309.77,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rtlwifi--rtl8192cu--rtl8192cu.ko-entry_point_false-unreach-call.cil.out.c,586.94,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-drivers--media--usb--cpia2--cpia2.ko-main.cil.out.c,31.86,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-drivers--hwmon--abituguru3.ko-main.cil.out.c,12.55,0,306.19,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--s2255--s2255drv.ko-entry_point_false-unreach-call.cil.out.c,1113.28,0,1316.16,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--tlg2300--poseidon.ko-entry_point_false-unreach-call.cil.out.c,104.68,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-064368f-1-111_1a-drivers--media--radio--si4713-i2c.ko-entry_point_false-unreach-call.cil.out.c,15.78,0,365.51,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-073676f-1-114_1a-drivers--net--b44.ko-entry_point_false-unreach-call.cil.out.c,36.46,0,417.35,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.7.3/main0_false-unreach-call_drivers-net-wireless-mwl8k-ko---32_7a--linux-3.7.3.c,722.65,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--media--video--cpia2--cpia2.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,39.66,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwifiex--mwifiex_sdio.ko-entry_point_false-unreach-call.cil.out.c,227.53,0,404.45,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--ath--ath6kl--ath6kl_usb.ko-entry_point_false-unreach-call.cil.out.c,164.36,0,417.85,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ieee802154--mrf24j40.ko-entry_point_false-unreach-call.cil.out.c,285.37,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-4a349aa-1-32_7a-drivers--media--video--tlg2300--poseidon.ko-entry_point_false-unreach-call.cil.out.c,1440.27,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwifiex--mwifiex_pcie.ko-entry_point_false-unreach-call.cil.out.c,1800,-9,722.04,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-drivers--mmc--host--vub300.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1800,-9,537.47,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/linux-3.8-rc1-32_7a-drivers--net--ethernet--intel--e1000e--e1000e.ko-ldv_main1_true-unreach-call.cil.out.c,34.03,0,1800,1
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rsi--rsi_91x.ko-entry_point_false-unreach-call.cil.out.c,6.36,0,1533.18,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--gspca--gspca_main.ko-entry_point_false-unreach-call.cil.out.c,1183.84,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-fs--ecryptfs--ecryptfs.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.c,70.94,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/linux-3.8-rc1-32_7a-drivers--net--wireless--mwl8k.ko-ldv_main0_false-unreach-call.cil.out.c,181.32,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_ppp.ko-entry_point_false-unreach-call.cil.out.c,74.3,0,526.02,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--serial--usbserial.ko-entry_point_false-unreach-call.cil.out.c,240.09,0,518.75,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_drivers-scsi-gdth-ko--111_1a--5934df9-1.c,30.44,0,925.87,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--usb--cdc_ncm.ko-entry_point_false-unreach-call.cil.out.c,1060.0,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.c,620.43,0,847.72,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-5934df9-1-111_1a-drivers--scsi--gdth.ko-entry_point_false-unreach-call.cil.out.c,1655.88,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--r8a66597-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,15.69,0,1800,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--usb--host--r8a66597-hcd.ko-main.cil.out.c,38.1,0,1800,-9
#file,noinl_cpu,noinl_status,inl_cpu,inl_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_1_cilled_true-unreach-call_ok_nondet_linux-3.4-32_1-drivers--media--dvb--dvb-usb--dvb-usb-mxl111sf.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,18.92,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--scsi--dpt_i2o.ko-entry_point_true-unreach-call.cil.out.c,39.26,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--pci--bt8xx--dst.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,172.52,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--scsi--aic7xxx_old.ko-main.cil.out.c,64.69,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--net--wireless--rtlwifi--rtl8192de--rtl8192de.ko-main.cil.out.c,1800,-9,836.28,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--i2c--cx25840--cx25840.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,174.79,0,789.26,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--xhci-hcd.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,1800,-9,778.85,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--tuners--tda18271.ko-ldv_main2_sequence_infinite_withcheck_stateful.cil.out.c,1800,5,991.08,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--r8a66597-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1800,0,1003.23,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1051.ko-entry_point_true-unreach-call.cil.out.c,3.81,0,2.31,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--capmode.ko-entry_point_true-unreach-call.cil.out.c,5.53,0,3.5,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_x25.ko-entry_point_false-unreach-call.cil.out.c,5.03,0,20.87,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--v4l2-core--videobuf-dma-contig.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,60.81,0,47.71,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--isp1362-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,193.62,0,89.74,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--libertas_tf--libertas_tf.ko-entry_point_false-unreach-call.cil.out.c,14.87,0,95.53,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--video--aty--radeonfb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1800,-9,110.82,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--usb--gspca--gspca_topro.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1800,-9,1331.7,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--lapbether.ko-entry_point_false-unreach-call.cil.out.c,92.54,0,194.2,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--video--aty--radeonfb.ko-main.cil.out.c,1800,-9,219.49,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--arc-rawmode.ko-entry_point_true-unreach-call.cil.out.c,1800,-9,1366.33,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--hwmon--amc6821.ko-main.cil.out.c,1800,-9,208.11,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--caif--caif_hsi.ko-entry_point_true-unreach-call.cil.out.c,1800,-9,207.74,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-usb-serial-whiteheat.ko_true-unreach-call.cil.out.i.pp.i,6.49,0,1800,5
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--marvell--sky2.ko-entry_point_false-unreach-call.cil.out.c,23.17,0,281.82,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--intel--ixgb--ixgb.ko-entry_point_false-unreach-call.cil.out.c,11.85,0,297.84,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd.c,85.57,0,429.09,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--micrel--ks8851.ko-entry_point_true-unreach-call.cil.out.c,1800,-9,481.54,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd-1.c,95.23,0,614.52,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.c,34.25,0,775.41,0


==> data/spacer_inl_vs_noinl/cex.csv <==
#file,noinl_cpu,noinl_status,inl_cpu,inl_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--net--wireless--rtlwifi--rtl8192se--rtl8192se.ko-entry_point_true-unreach-call.cil.out.c,49.11,0,617.23,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--at76c50x-usb.ko-entry_point_false-unreach-call.cil.out.c,1800,-9,734.25,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-tty-synclink_gt.ko_false-unreach-call.cil.out.i.pp.i,26.18,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-5742d35-1-136_1a-drivers--usb--serial--ti_usb_3410_5052.ko-entry_point_false-unreach-call.cil.out.c,18.53,0,562.96,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.c,109.1,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--micrel--ks8842.ko-entry_point_false-unreach-call.cil.out.c,417.31,0,1207.31,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_fr.ko-entry_point_false-unreach-call.cil.out.c,256.19,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--8390--8390.ko-entry_point_false-unreach-call.cil.out.c,35.63,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-90a4845-1-110_1a-drivers--char--ipmi--ipmi_si.ko-entry_point_false-unreach-call.cil.out.c,124.72,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--net--ethernet--intel--e1000e--e1000e.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.c,33.29,0,1800,1
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--misc--sgi-xp--xpc.ko-main.cil.out.c,355.29,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main0_false-unreach-call_drivers-net-wireless-ath-carl9170-carl9170-ko--32_7a--8a9f335-1.c,77.4,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.7.3/main17_false-unreach-call_drivers-gpu-drm-vmwgfx-vmwgfx-ko--32_7a--linux-3.5.c,146.36,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-a9e7fb5-1-32_7a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.c,1105.55,0,1023.12,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.7.3/main3_false-unreach-call_drivers-gpu-drm-vmwgfx-vmwgfx-ko--32_7a--linux-3.5.c,930.91,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--net--usb--smsc95xx.ko-entry_point_false-unreach-call.cil.out.c,71.25,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-isdn-mISDN-mISDN_core.ko_false-unreach-call.cil.out.i.pp.i,1.08,0,1.51,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_sound-oss-opl3-ko--111_1a--42f9f8d-1.c,1.15,0,1.74,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-39a1d13-1-101_1a-drivers--block--virtio_blk.ko-entry_point_false-unreach-call.cil.out.c,1.43,0,2.76,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.7.3/main15_false-unreach-call_drivers-usb-core-usbcore-ko--32_7a--linux-3.7.3.c,11.83,0,6.84,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-char-ipmi-ipmi_watchdog.ko_true-unreach-call.cil.out.i.pp.i,4.33,0,14.04,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--gpu--drm--ttm--ttm.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,2.44,0,15.48,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--usb--gadget--pch_udc.ko-entry_point_false-unreach-call.cil.out.c,7.73,0,26.29,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1201.ko-entry_point_false-unreach-call.cil.out.c,7.86,0,23.41,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_cisco.ko-entry_point_false-unreach-call.cil.out.c,9.31,0,28.84,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main0_false-unreach-call_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa-1.c,62.75,0,40.0,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-1b0b0ac-1-108_1a-drivers--net--slip.ko-entry_point_false-unreach-call.cil.out.c,10.51,0,52.0,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-42f9f8d-1-111_1a-sound--oss--opl3.ko-entry_point_false-unreach-call.cil.out.c,32.81,0,59.53,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--orinoco--orinoco_usb.ko-entry_point_false-unreach-call.cil.out.c,133.6,0,64.7,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--net--wireless--orinoco--orinoco_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,9.09,0,83.64,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--media--platform--timblogiw.ko-entry_point_false-unreach-call.cil.out.c,330.98,0,85.84,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--net--usb--ipheth.ko-entry_point_false-unreach-call.cil.out.c,1800,-9,96.23,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-usb-misc-iowarrior.ko_false-unreach-call.cil.out.i.pp.i,8.25,0,97.97,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--input--mousedev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,12.71,0,114.71,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--staging--gdm72xx--gdmwm.ko-entry_point_false-unreach-call.cil.out.c,35.82,0,139.05,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--gigaset--usb_gigaset.ko-entry_point_false-unreach-call.cil.out.c,205.28,0,115.02,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--usb--rtl8150.ko-entry_point_true-unreach-call.cil.out.c,1800,-9,606.08,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ppp--ppp_async.ko-entry_point_false-unreach-call.cil.out.c,1800,5,1176.66,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--hwmon--applesmc.ko-entry_point_true-unreach-call.cil.out.c,12.16,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_drivers-net-b44-ko--114_1a--073676f-1.c,12.7,0,136.73,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--scsi--libfc--libfc.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,46.25,0,147.82,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-net-usb-catc.ko_false-unreach-call.cil.out.i.pp.i,59.93,0,199.3,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-block-pktcdvd.ko_false-unreach-call.cil.out.i.pp.i,215.37,0,176.1,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ppp--ppp_generic.ko-entry_point_false-unreach-call.cil.out.c,92.65,0,1800,1
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-08_1a-drivers--staging--comedi--comedi.ko-entry_point_true-unreach-call.cil.out.c,71.35,0,1199.85,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--class--cdc-acm.ko-entry_point_false-unreach-call.cil.out.c,70.82,0,170.41,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--usb--gadget--mv_udc.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,7.71,0,244.31,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-block-loop.ko_false-unreach-call.cil.out.i.pp.i,11.14,0,337.47,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--media--i2c--cx25840--cx25840.ko-entry_point_true-unreach-call.cil.out.c,39.06,0,262.72,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--hisax--hisax_st5481.ko-entry_point_false-unreach-call.cil.out.c,183.13,0,1309.77,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rtlwifi--rtl8192cu--rtl8192cu.ko-entry_point_false-unreach-call.cil.out.c,586.94,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-drivers--media--usb--cpia2--cpia2.ko-main.cil.out.c,31.86,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-drivers--hwmon--abituguru3.ko-main.cil.out.c,12.55,0,306.19,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--s2255--s2255drv.ko-entry_point_false-unreach-call.cil.out.c,1113.28,0,1316.16,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--tlg2300--poseidon.ko-entry_point_false-unreach-call.cil.out.c,104.68,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-064368f-1-111_1a-drivers--media--radio--si4713-i2c.ko-entry_point_false-unreach-call.cil.out.c,15.78,0,365.51,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-073676f-1-114_1a-drivers--net--b44.ko-entry_point_false-unreach-call.cil.out.c,36.46,0,417.35,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.7.3/main0_false-unreach-call_drivers-net-wireless-mwl8k-ko---32_7a--linux-3.7.3.c,722.65,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--media--video--cpia2--cpia2.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,39.66,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwifiex--mwifiex_sdio.ko-entry_point_false-unreach-call.cil.out.c,227.53,0,404.45,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--ath--ath6kl--ath6kl_usb.ko-entry_point_false-unreach-call.cil.out.c,164.36,0,417.85,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ieee802154--mrf24j40.ko-entry_point_false-unreach-call.cil.out.c,285.37,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-4a349aa-1-32_7a-drivers--media--video--tlg2300--poseidon.ko-entry_point_false-unreach-call.cil.out.c,1440.27,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwifiex--mwifiex_pcie.ko-entry_point_false-unreach-call.cil.out.c,1800,-9,722.04,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-drivers--mmc--host--vub300.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1800,-9,537.47,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/linux-3.8-rc1-32_7a-drivers--net--ethernet--intel--e1000e--e1000e.ko-ldv_main1_true-unreach-call.cil.out.c,34.03,0,1800,1
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rsi--rsi_91x.ko-entry_point_false-unreach-call.cil.out.c,6.36,0,1533.18,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--gspca--gspca_main.ko-entry_point_false-unreach-call.cil.out.c,1183.84,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-fs--ecryptfs--ecryptfs.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.c,70.94,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/linux-3.8-rc1-32_7a-drivers--net--wireless--mwl8k.ko-ldv_main0_false-unreach-call.cil.out.c,181.32,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_ppp.ko-entry_point_false-unreach-call.cil.out.c,74.3,0,526.02,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--serial--usbserial.ko-entry_point_false-unreach-call.cil.out.c,240.09,0,518.75,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_drivers-scsi-gdth-ko--111_1a--5934df9-1.c,30.44,0,925.87,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--usb--cdc_ncm.ko-entry_point_false-unreach-call.cil.out.c,1060.0,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.c,620.43,0,847.72,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-5934df9-1-111_1a-drivers--scsi--gdth.ko-entry_point_false-unreach-call.cil.out.c,1655.88,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--r8a66597-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,15.69,0,1800,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--usb--host--r8a66597-hcd.ko-main.cil.out.c,38.1,0,1800,-9


==> data/spacer_inl_vs_noinl/safe.csv <==
#file,noinl_cpu,noinl_status,inl_cpu,inl_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_1_cilled_true-unreach-call_ok_nondet_linux-3.4-32_1-drivers--media--dvb--dvb-usb--dvb-usb-mxl111sf.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,18.92,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--scsi--dpt_i2o.ko-entry_point_true-unreach-call.cil.out.c,39.26,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--pci--bt8xx--dst.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,172.52,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--scsi--aic7xxx_old.ko-main.cil.out.c,64.69,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--net--wireless--rtlwifi--rtl8192de--rtl8192de.ko-main.cil.out.c,1800,-9,836.28,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--i2c--cx25840--cx25840.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,174.79,0,789.26,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--xhci-hcd.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,1800,-9,778.85,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--tuners--tda18271.ko-ldv_main2_sequence_infinite_withcheck_stateful.cil.out.c,1800,5,991.08,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--r8a66597-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1800,0,1003.23,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1051.ko-entry_point_true-unreach-call.cil.out.c,3.81,0,2.31,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--capmode.ko-entry_point_true-unreach-call.cil.out.c,5.53,0,3.5,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_x25.ko-entry_point_false-unreach-call.cil.out.c,5.03,0,20.87,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--v4l2-core--videobuf-dma-contig.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,60.81,0,47.71,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--isp1362-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,193.62,0,89.74,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--libertas_tf--libertas_tf.ko-entry_point_false-unreach-call.cil.out.c,14.87,0,95.53,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--video--aty--radeonfb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1800,-9,110.82,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--usb--gspca--gspca_topro.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1800,-9,1331.7,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--lapbether.ko-entry_point_false-unreach-call.cil.out.c,92.54,0,194.2,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--video--aty--radeonfb.ko-main.cil.out.c,1800,-9,219.49,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--arc-rawmode.ko-entry_point_true-unreach-call.cil.out.c,1800,-9,1366.33,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--hwmon--amc6821.ko-main.cil.out.c,1800,-9,208.11,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--caif--caif_hsi.ko-entry_point_true-unreach-call.cil.out.c,1800,-9,207.74,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-usb-serial-whiteheat.ko_true-unreach-call.cil.out.i.pp.i,6.49,0,1800,5
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--marvell--sky2.ko-entry_point_false-unreach-call.cil.out.c,23.17,0,281.82,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--intel--ixgb--ixgb.ko-entry_point_false-unreach-call.cil.out.c,11.85,0,297.84,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd.c,85.57,0,429.09,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--micrel--ks8851.ko-entry_point_true-unreach-call.cil.out.c,1800,-9,481.54,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd-1.c,95.23,0,614.52,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.c,34.25,0,775.41,0


==> data/spacer_vs_pdr_inl/all.csv <==
#file,spacer_cpu,spacer_status,pdr_cpu,pdr_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--net--wireless--rtlwifi--rtl8192se--rtl8192se.ko-entry_point_true-unreach-call.cil.out.c,617.23,0,548.27,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--at76c50x-usb.ko-entry_point_false-unreach-call.cil.out.c,734.25,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-5742d35-1-136_1a-drivers--usb--serial--ti_usb_3410_5052.ko-entry_point_false-unreach-call.cil.out.c,562.96,0,574.05,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.c,1800,-9,949.32,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--micrel--ks8842.ko-entry_point_false-unreach-call.cil.out.c,1207.31,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-a9e7fb5-1-32_7a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.c,1023.12,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-isdn-mISDN-mISDN_core.ko_false-unreach-call.cil.out.i.pp.i,1.51,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_sound-oss-opl3-ko--111_1a--42f9f8d-1.c,1.74,0,1.72,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-39a1d13-1-101_1a-drivers--block--virtio_blk.ko-entry_point_false-unreach-call.cil.out.c,2.76,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.7.3/main15_false-unreach-call_drivers-usb-core-usbcore-ko--32_7a--linux-3.7.3.c,6.84,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-char-ipmi-ipmi_watchdog.ko_true-unreach-call.cil.out.i.pp.i,14.04,0,13.2,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--gpu--drm--ttm--ttm.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,15.48,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--usb--gadget--pch_udc.ko-entry_point_false-unreach-call.cil.out.c,26.29,0,136.83,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1201.ko-entry_point_false-unreach-call.cil.out.c,23.41,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_cisco.ko-entry_point_false-unreach-call.cil.out.c,28.84,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main0_false-unreach-call_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa-1.c,40.0,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-1b0b0ac-1-108_1a-drivers--net--slip.ko-entry_point_false-unreach-call.cil.out.c,52.0,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-42f9f8d-1-111_1a-sound--oss--opl3.ko-entry_point_false-unreach-call.cil.out.c,59.53,0,4.41,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--orinoco--orinoco_usb.ko-entry_point_false-unreach-call.cil.out.c,64.7,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--net--wireless--orinoco--orinoco_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,83.64,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--media--platform--timblogiw.ko-entry_point_false-unreach-call.cil.out.c,85.84,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--net--usb--ipheth.ko-entry_point_false-unreach-call.cil.out.c,96.23,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-usb-misc-iowarrior.ko_false-unreach-call.cil.out.i.pp.i,97.97,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--input--mousedev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,114.71,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--staging--gdm72xx--gdmwm.ko-entry_point_false-unreach-call.cil.out.c,139.05,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--gigaset--usb_gigaset.ko-entry_point_false-unreach-call.cil.out.c,115.02,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--usb--rtl8150.ko-entry_point_true-unreach-call.cil.out.c,606.08,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ppp--ppp_async.ko-entry_point_false-unreach-call.cil.out.c,1176.66,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_drivers-net-b44-ko--114_1a--073676f-1.c,136.73,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--scsi--libfc--libfc.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,147.82,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-net-usb-catc.ko_false-unreach-call.cil.out.i.pp.i,199.3,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-block-pktcdvd.ko_false-unreach-call.cil.out.i.pp.i,176.1,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-08_1a-drivers--staging--comedi--comedi.ko-entry_point_true-unreach-call.cil.out.c,1199.85,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--class--cdc-acm.ko-entry_point_false-unreach-call.cil.out.c,170.41,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--usb--gadget--mv_udc.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,244.31,0,246.48,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-block-loop.ko_false-unreach-call.cil.out.i.pp.i,337.47,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--media--i2c--cx25840--cx25840.ko-entry_point_true-unreach-call.cil.out.c,262.72,0,257.66,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--hisax--hisax_st5481.ko-entry_point_false-unreach-call.cil.out.c,1309.77,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-drivers--hwmon--abituguru3.ko-main.cil.out.c,306.19,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--s2255--s2255drv.ko-entry_point_false-unreach-call.cil.out.c,1316.16,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-064368f-1-111_1a-drivers--media--radio--si4713-i2c.ko-entry_point_false-unreach-call.cil.out.c,365.51,0,79.97,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-073676f-1-114_1a-drivers--net--b44.ko-entry_point_false-unreach-call.cil.out.c,417.35,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwifiex--mwifiex_sdio.ko-entry_point_false-unreach-call.cil.out.c,404.45,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--ath--ath6kl--ath6kl_usb.ko-entry_point_false-unreach-call.cil.out.c,417.85,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwifiex--mwifiex_pcie.ko-entry_point_false-unreach-call.cil.out.c,722.04,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-drivers--mmc--host--vub300.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,537.47,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rsi--rsi_91x.ko-entry_point_false-unreach-call.cil.out.c,1533.18,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_ppp.ko-entry_point_false-unreach-call.cil.out.c,526.02,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--serial--usbserial.ko-entry_point_false-unreach-call.cil.out.c,518.75,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_drivers-scsi-gdth-ko--111_1a--5934df9-1.c,925.87,0,957.55,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.c,847.72,0,1800,-9
#file,spacer_cpu,spacer_status,pdr_cpu,pdr_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--net--wireless--rtlwifi--rtl8192de--rtl8192de.ko-main.cil.out.c,836.28,0,745.98,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--i2c--cx25840--cx25840.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,789.26,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--xhci-hcd.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,778.85,0,775.31,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--tuners--tda18271.ko-ldv_main2_sequence_infinite_withcheck_stateful.cil.out.c,991.08,0,1069.57,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--r8a66597-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1003.23,0,967.66,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1051.ko-entry_point_true-unreach-call.cil.out.c,2.31,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--capmode.ko-entry_point_true-unreach-call.cil.out.c,3.5,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_x25.ko-entry_point_false-unreach-call.cil.out.c,20.87,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--v4l2-core--videobuf-dma-contig.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,47.71,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--isp1362-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,89.74,0,84.11,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--libertas_tf--libertas_tf.ko-entry_point_false-unreach-call.cil.out.c,95.53,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--video--aty--radeonfb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,110.82,0,111.25,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--usb--gspca--gspca_topro.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1331.7,0,1389.41,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--lapbether.ko-entry_point_false-unreach-call.cil.out.c,194.2,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--video--aty--radeonfb.ko-main.cil.out.c,219.49,0,191.69,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--arc-rawmode.ko-entry_point_true-unreach-call.cil.out.c,1366.33,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--hwmon--amc6821.ko-main.cil.out.c,208.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--caif--caif_hsi.ko-entry_point_true-unreach-call.cil.out.c,207.74,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--usb--host--r8a66597-hcd.ko-main.cil.out.c,1800,-9,1772.02,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-usb-serial-whiteheat.ko_true-unreach-call.cil.out.i.pp.i,210.42,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--marvell--sky2.ko-entry_point_false-unreach-call.cil.out.c,281.82,0,289.91,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--intel--ixgb--ixgb.ko-entry_point_false-unreach-call.cil.out.c,297.84,0,285.03,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd.c,429.09,0,449.65,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--micrel--ks8851.ko-entry_point_true-unreach-call.cil.out.c,481.54,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd-1.c,614.52,0,595.59,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.c,775.41,0,634.21,0


==> data/spacer_vs_pdr_inl/cex.csv <==
#file,spacer_cpu,spacer_status,pdr_cpu,pdr_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--net--wireless--rtlwifi--rtl8192se--rtl8192se.ko-entry_point_true-unreach-call.cil.out.c,617.23,0,548.27,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--at76c50x-usb.ko-entry_point_false-unreach-call.cil.out.c,734.25,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-5742d35-1-136_1a-drivers--usb--serial--ti_usb_3410_5052.ko-entry_point_false-unreach-call.cil.out.c,562.96,0,574.05,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.c,1800,-9,949.32,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--micrel--ks8842.ko-entry_point_false-unreach-call.cil.out.c,1207.31,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-a9e7fb5-1-32_7a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.c,1023.12,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-isdn-mISDN-mISDN_core.ko_false-unreach-call.cil.out.i.pp.i,1.51,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_sound-oss-opl3-ko--111_1a--42f9f8d-1.c,1.74,0,1.72,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-39a1d13-1-101_1a-drivers--block--virtio_blk.ko-entry_point_false-unreach-call.cil.out.c,2.76,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.7.3/main15_false-unreach-call_drivers-usb-core-usbcore-ko--32_7a--linux-3.7.3.c,6.84,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-char-ipmi-ipmi_watchdog.ko_true-unreach-call.cil.out.i.pp.i,14.04,0,13.2,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--gpu--drm--ttm--ttm.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,15.48,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--usb--gadget--pch_udc.ko-entry_point_false-unreach-call.cil.out.c,26.29,0,136.83,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1201.ko-entry_point_false-unreach-call.cil.out.c,23.41,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_cisco.ko-entry_point_false-unreach-call.cil.out.c,28.84,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main0_false-unreach-call_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa-1.c,40.0,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-1b0b0ac-1-108_1a-drivers--net--slip.ko-entry_point_false-unreach-call.cil.out.c,52.0,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-42f9f8d-1-111_1a-sound--oss--opl3.ko-entry_point_false-unreach-call.cil.out.c,59.53,0,4.41,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--orinoco--orinoco_usb.ko-entry_point_false-unreach-call.cil.out.c,64.7,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--net--wireless--orinoco--orinoco_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,83.64,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--media--platform--timblogiw.ko-entry_point_false-unreach-call.cil.out.c,85.84,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--net--usb--ipheth.ko-entry_point_false-unreach-call.cil.out.c,96.23,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-usb-misc-iowarrior.ko_false-unreach-call.cil.out.i.pp.i,97.97,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--input--mousedev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,114.71,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--staging--gdm72xx--gdmwm.ko-entry_point_false-unreach-call.cil.out.c,139.05,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--gigaset--usb_gigaset.ko-entry_point_false-unreach-call.cil.out.c,115.02,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--usb--rtl8150.ko-entry_point_true-unreach-call.cil.out.c,606.08,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ppp--ppp_async.ko-entry_point_false-unreach-call.cil.out.c,1176.66,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_drivers-net-b44-ko--114_1a--073676f-1.c,136.73,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--scsi--libfc--libfc.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,147.82,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-net-usb-catc.ko_false-unreach-call.cil.out.i.pp.i,199.3,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-block-pktcdvd.ko_false-unreach-call.cil.out.i.pp.i,176.1,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-08_1a-drivers--staging--comedi--comedi.ko-entry_point_true-unreach-call.cil.out.c,1199.85,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--class--cdc-acm.ko-entry_point_false-unreach-call.cil.out.c,170.41,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.4-simple/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--usb--gadget--mv_udc.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,244.31,0,246.48,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/module_get_put-drivers-block-loop.ko_false-unreach-call.cil.out.i.pp.i,337.47,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--media--i2c--cx25840--cx25840.ko-entry_point_true-unreach-call.cil.out.c,262.72,0,257.66,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--hisax--hisax_st5481.ko-entry_point_false-unreach-call.cil.out.c,1309.77,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-drivers--hwmon--abituguru3.ko-main.cil.out.c,306.19,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--s2255--s2255drv.ko-entry_point_false-unreach-call.cil.out.c,1316.16,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-064368f-1-111_1a-drivers--media--radio--si4713-i2c.ko-entry_point_false-unreach-call.cil.out.c,365.51,0,79.97,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-validator-v0.6/linux-stable-073676f-1-114_1a-drivers--net--b44.ko-entry_point_false-unreach-call.cil.out.c,417.35,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwifiex--mwifiex_sdio.ko-entry_point_false-unreach-call.cil.out.c,404.45,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--ath--ath6kl--ath6kl_usb.ko-entry_point_false-unreach-call.cil.out.c,417.85,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwifiex--mwifiex_pcie.ko-entry_point_false-unreach-call.cil.out.c,722.04,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-drivers--mmc--host--vub300.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,537.47,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rsi--rsi_91x.ko-entry_point_false-unreach-call.cil.out.c,1533.18,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_ppp.ko-entry_point_false-unreach-call.cil.out.c,526.02,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--serial--usbserial.ko-entry_point_false-unreach-call.cil.out.c,518.75,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/m0_false-unreach-call_drivers-scsi-gdth-ko--111_1a--5934df9-1.c,925.87,0,957.55,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.12-rc1/linux-3.12-rc1.tar.xz-144_2a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.c,847.72,0,1800,-9


==> data/spacer_vs_pdr_inl/safe.csv <==
#file,spacer_cpu,spacer_status,pdr_cpu,pdr_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--net--wireless--rtlwifi--rtl8192de--rtl8192de.ko-main.cil.out.c,836.28,0,745.98,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--i2c--cx25840--cx25840.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,789.26,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--xhci-hcd.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.c,778.85,0,775.31,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--tuners--tda18271.ko-ldv_main2_sequence_infinite_withcheck_stateful.cil.out.c,991.08,0,1069.57,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--r8a66597-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1003.23,0,967.66,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1051.ko-entry_point_true-unreach-call.cil.out.c,2.31,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--capmode.ko-entry_point_true-unreach-call.cil.out.c,3.5,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_x25.ko-entry_point_false-unreach-call.cil.out.c,20.87,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--v4l2-core--videobuf-dma-contig.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,47.71,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--isp1362-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,89.74,0,84.11,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--libertas_tf--libertas_tf.ko-entry_point_false-unreach-call.cil.out.c,95.53,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--video--aty--radeonfb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,110.82,0,111.25,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--usb--gspca--gspca_topro.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c,1331.7,0,1389.41,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--lapbether.ko-entry_point_false-unreach-call.cil.out.c,194.2,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--video--aty--radeonfb.ko-main.cil.out.c,219.49,0,191.69,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--arc-rawmode.ko-entry_point_true-unreach-call.cil.out.c,1366.33,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--hwmon--amc6821.ko-main.cil.out.c,208.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--caif--caif_hsi.ko-entry_point_true-unreach-call.cil.out.c,207.74,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-consumption/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--usb--host--r8a66597-hcd.ko-main.cil.out.c,1800,-9,1772.02,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.0/usb_urb-drivers-usb-serial-whiteheat.ko_true-unreach-call.cil.out.i.pp.i,210.42,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--marvell--sky2.ko-entry_point_false-unreach-call.cil.out.c,281.82,0,289.91,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--intel--ixgb--ixgb.ko-entry_point_false-unreach-call.cil.out.c,297.84,0,285.03,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd.c,429.09,0,449.65,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--micrel--ks8851.ko-entry_point_true-unreach-call.cil.out.c,481.54,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-commit-tester/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd-1.c,614.52,0,595.59,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_ag/c/ldv-linux-3.16-rc1/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.c,775.41,0,634.21,0


==> data/spacer_vs_pdr_smt2/all.csv <==
#file,spacer_cpu,spacer_status,pdr_cpu,pdr_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main0_false-unreach-call_drivers-net-wireless-mwl8k-ko---32_7a--linux-3.7.3.pp.ms.o3.smt2,728.05,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-a9e7fb5-1-32_7a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,1170.51,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-drivers--gpu--drm--vmwgfx--vmwgfx.ko-ldv_main2_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,963.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/m0_false-unreach-call_sound-oss-opl3-ko--111_1a--42f9f8d-1.pp.ms.o3.smt2,0.46,0,0.49,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-39a1d13-1-101_1a-drivers--block--virtio_blk.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,0.89,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--gpu--drm--ttm--ttm.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,1.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rsi--rsi_91x.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,3.92,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--usb--gadget--pch_udc.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,5.32,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1201.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,6.97,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--usb--gadget--mv_udc.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,2.78,0,2.68,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--net--wireless--orinoco--orinoco_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,6.33,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_cisco.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,8.59,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-1b0b0ac-1-108_1a-drivers--net--slip.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,8.68,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--hwmon--applesmc.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,6.22,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main15_false-unreach-call_drivers-usb-core-usbcore-ko--32_7a--linux-3.7.3.pp.ms.o3.smt2,10.26,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--input--mousedev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,8.29,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/m0_false-unreach-call_drivers-net-b44-ko--114_1a--073676f-1.pp.ms.o3.smt2,8.74,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_false-unreach-call_linux-3.8-rc1-drivers--hwmon--abituguru3.ko-main.cil.out.pp.ms.o3.smt2,10.93,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-064368f-1-111_1a-drivers--media--radio--si4713-i2c.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,11.48,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--r8a66597-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,11.39,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-5742d35-1-136_1a-drivers--usb--serial--ti_usb_3410_5052.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,9.69,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-42f9f8d-1-111_1a-sound--oss--opl3.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,31.55,0,2.04,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/m0_false-unreach-call_drivers-scsi-gdth-ko--111_1a--5934df9-1.pp.ms.o3.smt2,10.93,0,11.84,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_false-unreach-call_linux-3.8-rc1-drivers--media--usb--cpia2--cpia2.ko-main.cil.out.pp.ms.o3.smt2,20.66,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-073676f-1-114_1a-drivers--net--b44.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,27.69,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--staging--gdm72xx--gdmwm.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,52.7,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--net--ethernet--intel--e1000e--e1000e.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,12.08,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.8-rc1-32_7a-drivers--net--ethernet--intel--e1000e--e1000e.ko-ldv_main1_true-unreach-call.cil.out.pp.ms.o3.smt2,12.61,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--usb--host--r8a66597-hcd.ko-main.cil.out.pp.ms.o3.smt2,27.24,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--media--video--cpia2--cpia2.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,28.27,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--media--i2c--cx25840--cx25840.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,15.27,0,16.27,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--scsi--libfc--libfc.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,9.93,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--net--wireless--rtlwifi--rtl8192se--rtl8192se.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,16.25,0,20.26,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main0_false-unreach-call_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa-1.pp.ms.o3.smt2,56.73,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_ppp.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,41.74,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-4a349aa-1-32_7a-drivers--media--video--tlg2300--poseidon.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,558.58,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--net--usb--smsc95xx.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,63.07,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-fs--ecryptfs--ecryptfs.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,59.27,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main0_false-unreach-call_drivers-net-wireless-ath-carl9170-carl9170-ko--32_7a--8a9f335-1.pp.ms.o3.smt2,70.0,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-08_1a-drivers--staging--comedi--comedi.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,63.88,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--class--cdc-acm.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,68.6,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--8390--8390.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,34.49,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ppp--ppp_generic.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,85.97,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--orinoco--orinoco_usb.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,126.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--tlg2300--poseidon.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,72.74,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,81.74,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--gspca--gspca_main.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,693.53,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_fr.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,251.02,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-90a4845-1-110_1a-drivers--char--ipmi--ipmi_si.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,94.53,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main17_false-unreach-call_drivers-gpu-drm-vmwgfx-vmwgfx-ko--32_7a--linux-3.5.pp.ms.o3.smt2,138.27,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--ath--ath6kl--ath6kl_usb.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,154.83,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--s2255--s2255drv.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,1063.48,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--hisax--hisax_st5481.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,163.8,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--gigaset--usb_gigaset.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,197.65,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--serial--usbserial.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,237.31,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main3_false-unreach-call_drivers-gpu-drm-vmwgfx-vmwgfx-ko--32_7a--linux-3.5.pp.ms.o3.smt2,916.73,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--usb--cdc_ncm.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,1045.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwifiex--mwifiex_sdio.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,258.38,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--misc--sgi-xp--xpc.ko-main.cil.out.pp.ms.o3.smt2,264.84,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--media--platform--timblogiw.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,303.57,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ieee802154--mrf24j40.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,280.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-drivers--mmc--host--vub300.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,1743.72,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--micrel--ks8842.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,356.34,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,352.58,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-5934df9-1-111_1a-drivers--scsi--gdth.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,1098.56,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.8-rc1-32_7a-drivers--net--wireless--mwl8k.ko-ldv_main0_false-unreach-call.cil.out.pp.ms.o3.smt2,168.27,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rtlwifi--rtl8192cu--rtl8192cu.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,566.36,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/module_get_put-drivers-block-loop.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,9.19,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/module_get_put-drivers-block-pktcdvd.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,205.43,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/module_get_put-drivers-char-ipmi-ipmi_watchdog.ko_true-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,1.86,0,1.99,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/module_get_put-drivers-isdn-mISDN-mISDN_core.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,0.43,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/module_get_put-drivers-tty-synclink_gt.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,30.6,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/usb_urb-drivers-net-usb-catc.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,60.45,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/usb_urb-drivers-usb-misc-iowarrior.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,11.94,0,1800,-9
#file,spacer_cpu,spacer_status,pdr_cpu,pdr_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1051.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,3.55,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_x25.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,5.13,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--capmode.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,4.67,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--intel--ixgb--ixgb.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,2.72,0,2.92,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--libertas_tf--libertas_tf.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,13.96,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_1_cilled_true-unreach-call_ok_nondet_linux-3.4-32_1-drivers--media--dvb--dvb-usb--dvb-usb-mxl111sf.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,7.41,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--marvell--sky2.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,5.07,0,5.49,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,11.44,0,11.28,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--scsi--dpt_i2o.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,27.05,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--v4l2-core--videobuf-dma-contig.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,61.13,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--scsi--aic7xxx_old.ko-main.cil.out.pp.ms.o3.smt2,22.94,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--lapbether.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,90.07,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd-1.pp.ms.o3.smt2,82.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd.pp.ms.o3.smt2,75.71,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--isp1362-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,190.14,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--pci--bt8xx--dst.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,166.42,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--i2c--cx25840--cx25840.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,156.68,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/usb_urb-drivers-usb-serial-whiteheat.ko_true-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,4.35,0,1800,-9


==> data/spacer_vs_pdr_smt2/cex.csv <==
#file,spacer_cpu,spacer_status,pdr_cpu,pdr_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main0_false-unreach-call_drivers-net-wireless-mwl8k-ko---32_7a--linux-3.7.3.pp.ms.o3.smt2,728.05,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-a9e7fb5-1-32_7a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,1170.51,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-drivers--gpu--drm--vmwgfx--vmwgfx.ko-ldv_main2_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,963.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/m0_false-unreach-call_sound-oss-opl3-ko--111_1a--42f9f8d-1.pp.ms.o3.smt2,0.46,0,0.49,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-39a1d13-1-101_1a-drivers--block--virtio_blk.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,0.89,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--gpu--drm--ttm--ttm.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,1.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rsi--rsi_91x.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,3.92,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--usb--gadget--pch_udc.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,5.32,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1201.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,6.97,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--usb--gadget--mv_udc.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,2.78,0,2.68,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_1a_cilled_false-unreach-call_ok_linux-43_1a-drivers--net--wireless--orinoco--orinoco_usb.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,6.33,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_cisco.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,8.59,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-1b0b0ac-1-108_1a-drivers--net--slip.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,8.68,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--hwmon--applesmc.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,6.22,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main15_false-unreach-call_drivers-usb-core-usbcore-ko--32_7a--linux-3.7.3.pp.ms.o3.smt2,10.26,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--input--mousedev.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,8.29,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/m0_false-unreach-call_drivers-net-b44-ko--114_1a--073676f-1.pp.ms.o3.smt2,8.74,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_false-unreach-call_linux-3.8-rc1-drivers--hwmon--abituguru3.ko-main.cil.out.pp.ms.o3.smt2,10.93,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-064368f-1-111_1a-drivers--media--radio--si4713-i2c.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,11.48,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--r8a66597-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,11.39,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-5742d35-1-136_1a-drivers--usb--serial--ti_usb_3410_5052.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,9.69,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-42f9f8d-1-111_1a-sound--oss--opl3.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,31.55,0,2.04,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/m0_false-unreach-call_drivers-scsi-gdth-ko--111_1a--5934df9-1.pp.ms.o3.smt2,10.93,0,11.84,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_false-unreach-call_linux-3.8-rc1-drivers--media--usb--cpia2--cpia2.ko-main.cil.out.pp.ms.o3.smt2,20.66,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-073676f-1-114_1a-drivers--net--b44.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,27.69,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--staging--gdm72xx--gdmwm.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,52.7,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--net--ethernet--intel--e1000e--e1000e.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,12.08,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.8-rc1-32_7a-drivers--net--ethernet--intel--e1000e--e1000e.ko-ldv_main1_true-unreach-call.cil.out.pp.ms.o3.smt2,12.61,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--usb--host--r8a66597-hcd.ko-main.cil.out.pp.ms.o3.smt2,27.24,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--media--video--cpia2--cpia2.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,28.27,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--media--i2c--cx25840--cx25840.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,15.27,0,16.27,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7_cilled_false-unreach-call_const_ok_linux-32_1-drivers--scsi--libfc--libfc.ko-ldv_main5_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,9.93,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--net--wireless--rtlwifi--rtl8192se--rtl8192se.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,16.25,0,20.26,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main0_false-unreach-call_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa-1.pp.ms.o3.smt2,56.73,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_ppp.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,41.74,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-4a349aa-1-32_7a-drivers--media--video--tlg2300--poseidon.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,558.58,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--net--usb--smsc95xx.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,63.07,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-fs--ecryptfs--ecryptfs.ko-ldv_main1_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,59.27,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main0_false-unreach-call_drivers-net-wireless-ath-carl9170-carl9170-ko--32_7a--8a9f335-1.pp.ms.o3.smt2,70.0,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-08_1a-drivers--staging--comedi--comedi.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,63.88,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--class--cdc-acm.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,68.6,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--8390--8390.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,34.49,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ppp--ppp_generic.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,85.97,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--orinoco--orinoco_usb.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,126.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--tlg2300--poseidon.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,72.74,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,81.74,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--gspca--gspca_main.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,693.53,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_fr.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,251.02,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-90a4845-1-110_1a-drivers--char--ipmi--ipmi_si.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,94.53,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main17_false-unreach-call_drivers-gpu-drm-vmwgfx-vmwgfx-ko--32_7a--linux-3.5.pp.ms.o3.smt2,138.27,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--ath--ath6kl--ath6kl_usb.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,154.83,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--s2255--s2255drv.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,1063.48,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--hisax--hisax_st5481.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,163.8,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--gigaset--usb_gigaset.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,197.65,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--serial--usbserial.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,237.31,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main3_false-unreach-call_drivers-gpu-drm-vmwgfx-vmwgfx-ko--32_7a--linux-3.5.pp.ms.o3.smt2,916.73,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--usb--cdc_ncm.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,1045.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwifiex--mwifiex_sdio.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,258.38,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--misc--sgi-xp--xpc.ko-main.cil.out.pp.ms.o3.smt2,264.84,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--media--platform--timblogiw.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,303.57,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ieee802154--mrf24j40.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,280.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-drivers--mmc--host--vub300.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,1743.72,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--micrel--ks8842.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,356.34,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.12-rc1.tar.xz-144_2a-drivers--media--rc--imon.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,352.58,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-stable-5934df9-1-111_1a-drivers--scsi--gdth.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,1098.56,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/linux-3.8-rc1-32_7a-drivers--net--wireless--mwl8k.ko-ldv_main0_false-unreach-call.cil.out.pp.ms.o3.smt2,168.27,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rtlwifi--rtl8192cu--rtl8192cu.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,566.36,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/module_get_put-drivers-block-loop.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,9.19,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/module_get_put-drivers-block-pktcdvd.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,205.43,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/module_get_put-drivers-char-ipmi-ipmi_watchdog.ko_true-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,1.86,0,1.99,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/module_get_put-drivers-isdn-mISDN-mISDN_core.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,0.43,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/module_get_put-drivers-tty-synclink_gt.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,30.6,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/usb_urb-drivers-net-usb-catc.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,60.45,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/usb_urb-drivers-usb-misc-iowarrior.ko_false-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,11.94,0,1800,-9


==> data/spacer_vs_pdr_smt2/safe.csv <==
#file,spacer_cpu,spacer_status,pdr_cpu,pdr_status
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--rfc1051.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,3.55,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--hdlc_x25.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,5.13,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--arcnet--capmode.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,4.67,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--intel--ixgb--ixgb.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,2.72,0,2.92,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--libertas_tf--libertas_tf.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,13.96,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_1_cilled_true-unreach-call_ok_nondet_linux-3.4-32_1-drivers--media--dvb--dvb-usb--dvb-usb-mxl111sf.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,7.41,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--ethernet--marvell--sky2.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,5.07,0,5.49,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_safes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--rtlwifi--btcoexist--btcoexist.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,11.44,0,11.28,0
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--scsi--dpt_i2o.ko-entry_point_true-unreach-call.cil.out.pp.ms.o3.smt2,27.05,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--v4l2-core--videobuf-dma-contig.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,61.13,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--scsi--aic7xxx_old.ko-main.cil.out.pp.ms.o3.smt2,22.94,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wan--lapbether.ko-entry_point_false-unreach-call.cil.out.pp.ms.o3.smt2,90.07,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd-1.pp.ms.o3.smt2,82.11,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/main1_true-unreach-call_sound-oss-sound-ko--32_7a--c4cb1dd.pp.ms.o3.smt2,75.71,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--usb--host--isp1362-hcd.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,190.14,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--pci--bt8xx--dst.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,166.42,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--i2c--cx25840--cx25840.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.pp.ms.o3.smt2,156.68,0,1800,-9
/usr0/home/akomurav/research/spacer/benchmarks/svcomp15_cav15/benchmarks/dd_all_bc_smt2_mem_23jan/usb_urb-drivers-usb-serial-whiteheat.ko_true-unreach-call.cil.out.i.pp.pp.ms.o3.smt2,4.35,0,1800,-9

